Quantum mechanical bootstrap without inequalities: SYK bilinear spectrum

We study a quantum mechanical system whose spectrum coincides with that of bilinear operators of the Sachdev-Ye-Kitaev model. The standard positivity-based quantum mechanical bootstrap is degenerate with respect to the boundary data: it does not distinguish the boundary conditions that select the SYK spectrum, and hence is insufficient to determine the eigenvalues. Instead, by considering fractional powers of operators, we obtain constraint equations that determine the spectrum without imposing positivity. The resulting roots converge to exact eigenvalues as the truncation order increases. We call this the direct bootstrap.

==> plotsdat/bound_1_4.dat <==
30.000000000000004	0.00020495884428743942
30.348583209057686	0.0001991240638471755
30.70121675990324	0.0001934553882798413
31.057947715241326	0.00018794808890213862
31.4188236846188	0.00018259757164720524
31.783892830778864	0.0001773993732323439
32.153203876088796	0.00017234915743585214
32.526806109042546	0.0001674427114798419
32.90474939083879	0.0001626759425160338
33.287084162035356	0.00015804487421159475
33.67386144928119	0.00015354564343216822
34.06513287212633	0.00014917449701933372
34.46095064991107	0.00014492778865980594
34.861367608735186	0.00014080197584376102
35.26643718850827	0.00013679361690975214
35.67621345008163	0.0001328993681737543
36.09075108246351	0.0001291159811399352
36.510105410117724	0.00012544029979083375
36.93433240034749	0.00012186925795467889
37.3634886707647	0.00011839987674765862
37.797631496846186	0.00011502926208900066
38.23681881957787	0.00011175460228679357
38.68110925318737	0.00010857316569253783
39.13056209296692	0.0001054822984224634
39.58523732318683	0.00010247942214371973
40.04519562510101	0.000099562031923588
40.51049838504569	0.00009672769413992062
40.98120770263187	0.00009397404445106927
41.45738639903328	0.00009129878582360262
41.939098025370576	0.000088699686616172
42.42640687119284	0.00008617457871792613
42.91937797305775	0.00008372135573992093
43.418077123211354	0.00008133797125801692
43.92257087836877	0.0000790224371057974
44.432926568596926	0.00007677282171608411
44.94921230630044	0.00007458724850966691
45.47149699531193	0.00007246389432990313
45.99985034008802	0.00007040098792188051
46.53434285501205	0.0000683968084548761
47.07504587380505	0.00006644968408687712
47.622031559045986	0.00006455799056996766
48.17537291180258	0.00006272014989541688
48.73514378137412	0.0000609346289773395
49.3014188751474	0.00005919993837382943
49.87427376856726	0.00005751463104450032
50.45378491522288	0.00005587730114339677
51.04002965705134	0.000054286582846268904
51.63308623465982	0.00005274114921123162
52.233033797767455	0.00005123971107185985
52.839952415768906	0.00004978101596179393
53.45392308842035	0.00004836384706996031
54.0750277566498	0.00004698702222553469
54.70334931349301	0.00004564939291180132
55.338971615156346	0.00004434984330808599
55.98197949220843	0.00004308728935896306
56.632458760901635	0.00004186067786996041
57.29049623462501	0.00004066898562900845
57.95617973549074	0.000039511218552898694
58.62959810605476	0.000038386410858042054
59.31084122117376	0.00003729362425483346
59.999999999999986	0.00003623194716495156
60.69716641811532	0.00003520049396094028
61.402433519806515	0.000034198404227438035
62.11589543048266	0.00003322484204343857
62.83764736923761	0.000032278995284983815
63.56778566155771	0.00003136007494770844
64.30640775217758	0.000030467314488669747
65.05361221808508	0.000029599969186914713
65.80949878167758	0.00002875731552225012
66.57416832407071	0.00002793865057169839
67.34772289856238	0.000027143291423134452
68.13026574425264	0.000026370574605615835
68.92190129982208	0.000025619855535929952
69.72273521747034	0.000024890507980896995
70.53287437701654	0.00002418192353498013
71.35242690016321	0.000023493511112767378
72.181502164927	0.00002282469645590066
73.02021082023545	0.000022174921654042996
73.86866480069496	0.00002154364467948153
74.7269773415294	0.000020930338934980208
75.59526299369234	0.00002033449281450427
76.47363763915574	0.00001975560927644935
77.36221850637476	0.00001919320542902102
78.26112418593385	0.000018646812127416722
79.17047464637363	0.000018115973582475776
80.09039125020203	0.00001760024698047014
81.02099677009136	0.00001709920211371905
81.96241540526367	0.000016612421021719322
82.91477279806656	0.00001613949764249191
83.87819605074115	0.00001568003747385422
84.85281374238568	0.000015233657244334877
85.83875594611547	0.000014799984593457356
86.83615424642264	0.000014378657761125093
87.84514175673755	0.000013969325285849192
88.86585313719387	0.00001357164571156722
89.89842461260088	0.000013185287302807923
90.94299399062386	0.000012809927767964976
91.999700680176	0.000012445253990448492
93.06868571002403	0.00001209096176749009
94.1500917476101	0.000011746755556383657
95.24406311809197	0.000011412348227950327
96.35074582360517	0.000011087460827021498
97.47028756274824	0.000010771822339740766
98.6028377502948	0.000010465169467490126
99.74854753713448	0.000010167246407252134
100.90756983044577	9.877804638224672e-6
102.0800593141027	9.596602714510509e-6
103.2661724693196	9.323406063708361e-6
104.46606759553488	9.057986791237888e-6
105.67990483153778	8.800123490235069e-6
106.90784617684076	8.549601056859505e-6
108.15005551329956	8.306210510859658e-6
109.40669862698603	8.069748821245954e-6
110.6779432303127	7.840018736927106e-6
111.96395898441686	7.616828622167436e-6
113.26491752180318	7.399992296728677e-6
114.58099246925003	7.189328880562528e-6
115.91235947098139	6.9846626429246136e-6
117.25919621210943	6.785822855783626e-6
118.62168244234753	6.592643651403959e-6
119.99999999999997	6.404963883982488e-6

==> plotsdat/bound_1_6.dat <==
30.000000000000004	0.00001249973514104969
30.348583209057686	0.000012143891945489937
30.70121675990324	0.000011798178914961498
31.057947715241326	0.000011462307663330081
31.4188236846188	0.000011135998014254925
31.783892830778864	0.000010818977767471786
32.153203876088796	0.000010510982471729573
32.526806109042546	0.000010211755204190961
32.90474939083879	9.921046356113069e-6
33.287084162035356	9.638613424629441e-6
33.67386144928119	9.364220810459453e-6
34.06513287212633	9.09763962137666e-6
34.46095064991107	8.838647481272012e-6
34.861367608735186	8.58702834465264e-6
35.26643718850827	8.342572316421408e-6
35.67621345008163	8.105075476787229e-6
36.09075108246351	7.87433971115958e-6
36.510105410117724	7.650172544885799e-6
36.93433240034749	7.432386982692917e-6
37.3634886707647	7.220801352700436e-6
37.797631496846186	7.01523915487365e-6
38.23681881957787	6.8155289137911715e-6
38.68110925318737	6.621504035604067e-6
39.13056209296692	6.433002669066857e-6
39.58523732318683	6.249867570524846e-6
40.04519562510101	6.071945972744985e-6
40.51049838504569	5.899089457480747e-6
40.98120770263187	5.731153831665038e-6
41.45738639903328	5.5679990071274626e-6
41.939098025370576	5.409488883735896e-6
42.42640687119284	5.25549123586479e-6
42.91937797305775	5.105877602095479e-6
43.418077123211354	4.960523178056536e-6
43.92257087836877	4.819306712314722e-6
44.432926568596926	4.682110405229726e-6
44.94921230630044	4.548819810688334e-6
45.47149699531193	4.419323740636016e-6
45.99985034008802	4.29351417232632e-6
46.53434285501205	4.1712861582107055e-6
47.07504587380505	4.052537738393613e-6
47.622031559045986	3.937169855579793e-6
48.17537291180258	3.825086272442899e-6
48.73514378137412	3.7161934913464618e-6
49.3014188751474	3.6104006763502254e-6
49.87427376856726	3.507619577436824e-6
50.45378491522288	3.407764456895585e-6
51.04002965705134	3.3107520178020327e-6
51.63308623465982	3.2165013345334237e-6
52.233033797767455	3.1249337852624222e-6
52.839952415768906	3.0359729863724877e-6
53.45392308842035	2.9495447287403736e-6
54.0750277566498	2.8655769158325224e-6
54.70334931349301	2.7839995035637317e-6
55.338971615156346	2.7047444418679478e-6
55.98197949220843	2.627745617932395e-6
56.632458760901635	2.552938801047736e-6
57.29049623462501	2.4802615890282673e-6
57.95617973549074	2.4096533561573607e-6
58.62959810605476	2.341055202614863e-6
59.31084122117376	2.274409905344167e-6
59.999999999999986	2.2096618703180077e-6
60.69716641811532	2.1467570861631617e-6
61.402433519806515	2.085643079105352e-6
62.11589543048266	2.026268869196807e-6
62.83764736923761	1.9685849277898956e-6
63.56778566155771	1.9125431362214497e-6
64.30640775217758	1.8580967456732307e-6
65.05361221808508	1.8052003381751127e-6
65.80949878167758	1.7538097887184097e-6
66.57416832407071	1.7038822284477927e-6
67.34772289856238	1.6553760089010163e-6
68.13026574425264	1.6082506672667133e-6
68.92190129982208	1.5624668926312128e-6
69.72273521747034	1.5179864931862457e-6
70.53287437701654	1.4747723643701853e-6
71.35242690016321	1.432788457916263e-6
72.181502164927	1.3919997517818659e-6
73.02021082023545	1.3523722209339739e-6
73.86866480069496	1.3138728089661974e-6
74.7269773415294	1.2764694005238682e-6
75.59526299369234	1.2401307945141366e-6
76.47363763915574	1.2048266780786806e-6
77.36221850637476	1.1705276013074312e-6
78.26112418593385	1.137204952672083e-6
79.17047464637363	1.1048309351590036e-6
80.09039125020203	1.0733785430815809e-6
81.02099677009136	1.042821539552678e-6
81.96241540526367	1.0131344345984058e-6
82.91477279806656	9.84292463894948e-7
83.87819605074115	9.562715681107248e-7
84.85281374238568	9.290483728366155e-7
85.83875594611547	9.026001690875563e-7
86.83615424642264	8.769048943592069e-7
87.84514175673755	8.519411142238961e-7
88.86585313719387	8.27688004450508e-7
89.89842461260088	8.04125333633357e-7
90.94299399062386	7.812334463156064e-7
91.999700680176	7.589932465931226e-7
93.06868571002403	7.373861821850943e-7
94.1500917476101	7.163942289581296e-7
95.24406311809197	6.959998758909328e-7
96.35074582360517	6.761861104669869e-7
97.47028756274824	6.569364044830987e-7
98.6028377502948	6.382347002619355e-7
99.74854753713448	6.200653972570682e-7
100.90756983044577	6.024133390393401e-7
102.0800593141027	5.852638006537155e-7
103.2661724693196	5.686024763360415e-7
104.46606759553488	5.524154675795018e-7
105.67990483153778	5.366892715407903e-7
106.90784617684076	5.214107697763378e-7
108.15005551329956	5.065672172992027e-7
109.40669862698603	4.921462319474739e-7
110.6779432303127	4.781357840553622e-7
111.96395898441686	4.645241864183076e-7
113.26491752180318	4.513000845437781e-7
114.58099246925003	4.3845244717960227e-7
115.91235947098139	4.2597055711194907e-7
117.25919621210943	4.138440022252549e-7
118.62168244234753	4.0206266681667833e-7
119.99999999999997	3.906167231578032e-7

==> plotsdat/h1_data_1_4.dat <==
30.	0.00008005147236689325
60.	5.296288866363241e-6
90.	1.1441544862655917e-6
120.	3.922326512473262e-7

==> plotsdat/h1_data_1_6.dat <==
30.	0.00001727148082952823
60.	2.245516693255567e-6
90.	7.07666067745194e-7
120.	3.1561625091214296e-7

==> plotsdat/h1_fit_1_4.dat <==
30.000000000000004	0.00007853053194562154
30.348583209057686	0.00007512246109971448
30.70121675990324	0.00007186229383478385
31.057947715241326	0.00006874361142590976
31.4188236846188	0.0000657602737082278
31.783892830778864	0.00006290640698796836
32.153203876088796	0.00006017639247813536
32.526806109042546	0.00005756485523605226
32.90474939083879	0.000055066653580997866
33.287084162035356	0.00005267686897109596
33.67386144928119	0.00005039079631952694
34.06513287212633	0.00004820393473099807
34.46095064991107	0.00004611197864023225
34.861367608735186	0.00004411080933502909
35.26643718850827	0.00004219648684720772
35.67621345008163	0.00004036524219546838
36.09075108246351	0.0000386134699648968
36.510105410117724	0.00003693772120850497
36.93433240034749	0.00003533469665682972
37.3634886707647	0.000033801240222222875
37.797631496846186	0.00003233433278504139
38.23681881957787	0.00003093108624950457
38.68110925318737	0.00002958873785751654
39.13056209296692	0.000028304644749256275
39.58523732318683	0.00002707627875982819
40.04519562510101	0.000025901221441727837
40.51049838504569	0.000024777159303322083
40.98120770263187	0.000023701879253971096
41.45738639903328	0.000022673264246822026
41.939098025370576	0.00002168928911069732
42.42640687119284	0.00002074801656287096
42.91937797305775	0.00001984759339488222
43.418077123211354	0.000018986246823877777
43.92257087836877	0.000018162281002298253
44.432926568596926	0.000017374073679037487
44.94921230630044	0.00001662007300550113
45.47149699531193	0.00001589879448027586
45.99985034008802	0.000015208818026394
46.53434285501205	0.000014548785195439145
47.07504587380505	0.000013917396492988065
47.622031559045986	0.000013313408820123145
48.17537291180258	0.000012735633025978254
48.73514378137412	0.000012182931566499267
49.3014188751474	0.000011654216264809775
49.87427376856726	0.000011148446168772518
50.45378491522288	0.000010664625501528499
51.04002965705134	0.000010201801700978637
51.63308623465982	9.759063544347963e-6
52.233033797767455	9.335539354140314e-6
52.839952415768906	8.930395281950737e-6
53.45392308842035	8.542833666757344e-6
54.0750277566498	8.172091464459918e-6
54.70334931349301	7.817438745573497e-6
55.338971615156346	7.4781772581191506e-6
55.98197949220843	7.153639052882388e-6
56.632458760901635	6.8431851683327005e-6
57.29049623462501	6.546204372615095e-6
57.95617973549074	6.262111960136511e-6
58.62959810605476	5.9903486003782385e-6
59.31084122117376	5.730379236667507e-6
59.999999999999986	5.481692032740244e-6
60.69716641811532	5.243797365020959e-6
61.402433519806515	5.016226858635648e-6
62.11589543048266	4.798532465259968e-6
62.83764736923761	4.590285580986795e-6
63.56778566155771	4.391076202476781e-6
64.30640775217758	4.200512119730218e-6
65.05361221808508	4.018218143891061e-6
65.80949878167758	3.843835368562695e-6
66.57416832407071	3.6770204631812353e-6
67.34772289856238	3.5174449970549047e-6
68.13026574425264	3.3647947927388936e-6
68.92190129982208	3.218769307472431e-6
69.72273521747034	3.079081041460265e-6
70.53287437701654	2.9454549718335793e-6
71.35242690016321	2.8176280111759334e-6
72.181502164927	2.695348489547969e-6
73.02021082023545	2.5783756589914586e-6
73.86866480069496	2.4664792195366785e-6
74.7269773415294	2.3594388657802627e-6
75.59526299369234	2.2570438531406823e-6
76.47363763915574	2.1590925829372756e-6
77.36221850637476	2.0653922054762165e-6
78.26112418593385	1.9757582403615894e-6
79.17047464637363	1.890014213284333e-6
80.09039125020203	1.8079913085737883e-6
81.02099677009136	1.729528036827836e-6
81.96241540526367	1.6544699169672302e-6
82.91477279806656	1.5826691720881436e-6
83.87819605074115	1.5139844385141466e-6
84.85281374238568	1.4482804874746995e-6
85.83875594611547	1.3854279588623084e-6
86.83615424642264	1.3253031065440726e-6
87.84514175673755	1.2677875547262047e-6
88.86585313719387	1.2127680648918823e-6
89.89842461260088	1.1601363128534906e-6
90.94299399062386	1.109788675480401e-6
91.999700680176	1.0616260266823326e-6
93.06868571002403	1.0155535422466303e-6
94.1500917476101	9.71480513145221e-7
95.24406311809197	9.293201669437007e-7
96.35074582360517	8.889894969608802e-7
97.47028756274824	8.504090988425049e-7
98.6028377502948	8.135030142273385e-7
99.74854753713448	7.781985811978332e-7
100.90756983044577	7.444262912209466e-7
102.0800593141027	7.121196522974571e-7
103.2661724693196	6.812150580503063e-7
104.46606759553488	6.516516624942735e-7
105.67990483153778	6.233712602403913e-7
106.90784617684076	5.963181718992502e-7
108.15005551329956	5.704391344575902e-7
109.40669862698603	5.456831964123006e-7
110.6779432303127	5.220016174554453e-7
111.96395898441686	4.99347772512716e-7
113.26491752180318	4.776770599464546e-7
114.58099246925003	4.5694681374247547e-7
115.91235947098139	4.3711621950781487e-7
117.25919621210943	4.18146234113991e-7
118.62168244234753	3.9999950882761996e-7
119.99999999999997	3.8264031577699256e-7

==> plotsdat/h1_fit_1_6.dat <==
30.000000000000004	0.000017043846269849752
30.348583209057686	0.000016484228581110684
30.70121675990324	0.000015942985380887418
31.057947715241326	0.00001541951336118047
31.4188236846188	0.000014913229023006796
31.783892830778864	0.00001442356802599025
32.153203876088796	0.000013949984559307984
32.526806109042546	0.000013491950733290958
32.90474939083879	0.000013048955991000767
33.287084162035356	0.000012620506539126793
33.67386144928119	0.000012206124797569085
34.06513287212633	0.000011805348867093837
34.46095064991107	0.000011417732014467782
34.861367608735186	0.000011042842174497739
35.26643718850827	0.000010680261468419989
35.67621345008163	0.000010329585738103247
36.09075108246351	9.990424095545182e-6
36.510105410117724	9.66239848716113e-6
36.93433240034749	9.345143272378639e-6
37.3634886707647	9.038304816068738e-6
37.797631496846186	8.741541094359123e-6
38.23681881957787	8.454521313390048e-6
38.68110925318737	8.17692554058823e-6
39.13056209296692	7.908444348047199e-6
39.58523732318683	7.648778467617105e-6
40.04519562510101	7.397638457319276e-6
40.51049838504569	7.154744378713579e-6
40.98120770263187	6.919825484859357e-6
41.45738639903328	6.692619918521619e-6
41.939098025370576	6.472874420286438e-6
42.42640687119284	6.260344046260087e-6
42.91937797305775	6.054791895037221e-6
43.418077123211354	5.855988843633811e-6
43.92257087836877	5.663713292090428e-6
44.432926568596926	5.477750916461221e-6
44.94921230630044	5.29789442991329e-6
45.47149699531193	5.123943351670099e-6
45.99985034008802	4.955703783541396e-6
46.53434285501205	4.792988193790579e-6
47.07504587380505	4.635615208098525e-6
47.622031559045986	4.483409407390928e-6
48.17537291180258	4.336201132303785e-6
48.73514378137412	4.193826294069055e-6
49.3014188751474	4.05612619160969e-6
49.87427376856726	3.9229473346401826e-6
50.45378491522288	3.794141272575426e-6
51.04002965705134	3.6695644290571824e-6
51.63308623465982	3.54907794191368e-6
52.233033797767455	3.432547508374047e-6
52.839952415768906	3.3198432353648897e-6
53.45392308842035	3.2108394947223e-6
54.0750277566498	3.1054147831578026e-6
54.70334931349301	3.0034515868221785e-6
55.338971615156346	2.9048362503162204e-6
55.98197949220843	2.8094588500023594e-6
56.632458760901635	2.717213071475999e-6
57.29049623462501	2.627996091059974e-6
57.95617973549074	2.5417084611899593e-6
58.62959810605476	2.4582539995631976e-6
59.31084122117376	2.3775396819268886e-6
59.999999999999986	2.299475538386768e-6
60.69716641811532	2.223974553120294e-6
61.402433519806515	2.1509525673826406e-6
62.11589543048266	2.0803281856974265e-6
62.83764736923761	2.0120226851275153e-6
63.56778566155771	1.945959927524885e-6
64.30640775217758	1.8820662746616403e-6
65.05361221808508	1.8202705061476397e-6
65.80949878167758	1.7605037400431925e-6
66.57416832407071	1.7026993560783923e-6
67.34772289856238	1.6467929213934207e-6
68.13026574425264	1.5927221187171339e-6
68.92190129982208	1.5404266769038177e-6
69.72273521747034	1.4898483037506972e-6
70.53287437701654	1.4409306210213184e-6
71.35242690016321	1.3936191016023912e-6
72.181502164927	1.3478610087239667e-6
73.02021082023545	1.3036053371753499e-6
73.86866480069496	1.260802756451041e-6
74.7269773415294	1.2194055557634745e-6
75.59526299369234	1.179367590861209e-6
76.47363763915574	1.1406442325932423e-6
77.36221850637476	1.1031923171622435e-6
78.26112418593385	1.0669700980110934e-6
79.17047464637363	1.0319371992892312e-6
80.09039125020203	9.980545708468673e-7
81.02099677009136	9.652844447069248e-7
81.96241540526367	9.335902929661747e-7
82.91477279806656	9.029367870786456e-7
83.87819605074115	8.732897584759365e-7
84.85281374238568	8.446161604804947e-7
85.83875594611547	8.168840314694582e-7
86.83615424642264	7.900624592479669e-7
87.84514175673755	7.641215465922365e-7
88.86585313719387	7.390323779240059e-7
89.89842461260088	7.14766987079173e-7
90.94299399062386	6.912983261347356e-7
91.999700680176	6.686002352592594e-7
93.06868571002403	6.46647413553278e-7
94.1500917476101	6.254153908471155e-7
95.24406311809197	6.0488050042471e-7
96.35074582360517	5.85019852643006e-7
97.47028756274824	5.658113094175441e-7
98.6028377502948	5.472334595457821e-7
99.74854753713448	5.292655948406528e-7
100.90756983044577	5.118876870477509e-7
102.0800593141027	4.950803655204273e-7
103.2661724693196	4.788248956278873e-7
104.46606759553488	4.6310315787224883e-7
105.67990483153778	4.478976276912666e-7
106.90784617684076	4.331913559242122e-7
108.15005551329956	4.18967949919145e-7
109.40669862698603	4.052115552604896e-7
110.6779432303127	3.919068380965962e-7
111.96395898441686	3.790389680475327e-7
113.26491752180318	3.66593601674097e-7
114.58099246925003	3.545568664896037e-7
115.91235947098139	3.4291534549663104e-7
117.25919621210943	3.31656062231477e-7
118.62168244234753	3.207664662996825e-7
119.99999999999997	3.1023441938647126e-7

==> plotsdat/h2_data_1_6.dat <==
30.	0.00017727763268959862
60.	0.00002406409814303956
90.	7.67882071173176e-6
120.	3.4431770745690926e-6

==> plotsdat/h2_fit_1_6.dat <==
30.000000000000004	0.0001756946205522908
30.348583209057686	0.00017001389763701694
30.70121675990324	0.00016451684917198384
31.057947715241326	0.000159197536422953
31.4188236846188	0.00015405021267240123
31.783892830778864	0.00014906931701105423
32.153203876088796	0.00014424946833016165
32.526806109042546	0.00013958545950801732
32.90474939083879	0.0001350722517844477
33.287084162035356	0.00013070496931718995
33.67386144928119	0.0001264788939142762
34.06513287212633	0.0001223894599367375
34.46095064991107	0.00011843224936611736
34.861367608735186	0.00011460298703146757
35.26643718850827	0.00011089753599066731
35.67621345008163	0.00010731189306108163
36.09075108246351	0.00010384218449472248
36.510105410117724	0.00010048466179324821
36.93433240034749	0.00009723569765827315
37.3634886707647	0.00009409178207261872
37.797631496846186	0.00009104951850826699
38.23681881957787	0.00008810562025692225
38.68110925318737	0.00008525690687921853
39.13056209296692	0.0000825003007687316
39.58523732318683	0.00007983282382708879
40.04519562510101	0.0000772515942465818
40.51049838504569	0.00007475382339680562
40.98120770263187	0.00007233681281196431
41.45738639903328	0.00006999795127558343
41.939098025370576	0.00006773471199948353
42.42640687119284	0.00006554464989396558
42.91937797305775	0.0000634253989262592
43.418077123211354	0.00006137466956438011
43.92257087836877	0.00005939024630363518
44.432926568596926	0.00005746998527310241
44.94921230630044	0.00005561181191950115
45.47149699531193	0.000053813718765949104
45.99985034008802	0.000052073763243185424
46.53434285501205	0.00005039006559091687
47.07504587380505	0.000048760806827019374
47.622031559045986	0.00004718422678240134
48.17537291180258	0.000045658622199405695
48.73514378137412	0.000044182344891696153
49.3014188751474	0.000042753799963639685
49.87427376856726	0.00004137144408726159
50.45378491522288	0.00004003378383491179
51.04002965705134	0.000038739374065840866
51.63308623465982	0.000037486816364942504
52.233033797767455	0.00003627475753197669
52.839952415768906	0.00003510188811963993
53.45392308842035	0.00003396694101890463
54.0750277566498	0.00003286869009009824
54.70334931349301	0.00003180594883824368
55.338971615156346	0.00003077756913123007
55.98197949220843	0.00002978243995942847
56.632458760901635	0.000028819486235413088
57.29049623462501	0.000027887667632491215
57.95617973549074	0.000026985977460786285
58.62959810605476	0.000026113441579661114
59.31084122117376	0.000025269117345305342
59.999999999999986	0.00002445209259235059
60.69716641811532	0.00002366148464841291
61.402433519806515	0.000022896439380497944
62.11589543048266	0.000022156130272238956
62.83764736923761	0.00002143975753096976
63.56778566155771	0.00002074654722366931
64.30640775217758	0.000020075750440843344
65.05361221808508	0.00001942664248744035
65.80949878167758	0.00001879852209992744
66.57416832407071	0.000018190710688680774
67.34772289856238	0.00001760255160487122
68.13026574425264	0.00001703340943105425
68.92190129982208	0.000016482669294696866
69.72273521747034	0.000015949736203900308
70.53287437701654	0.00001543403440460073
71.35242690016321	0.000014935006758553734
72.181502164927	0.000014452114141429818
73.02021082023545	0.00001398483486037217
73.86866480069496	0.000013532664090385563
74.7269773415294	0.000013095113328949023
75.59526299369234	0.000012671709868262412
76.47363763915574	0.000012261996284556427
77.36221850637476	0.000011865529943915401
78.26112418593385	0.000011481882524077613
79.17047464637363	0.000011110639551697622
80.09039125020203	0.000010751399954570118
81.02099677009136	0.000010403775628331736
81.96241540526367	0.00001006739101717263
82.91477279806656	9.741882708104876e-6
83.87819605074115	9.4268990383495e-6
84.85281374238568	9.122099715417557e-6
85.83875594611547	8.827155449475383e-6
86.83615424642264	8.54174759759643e-6
87.84514175673755	8.265567819515451e-6
88.86585313719387	7.998317744513325e-6
89.89842461260088	7.73970864907222e-6
90.94299399062386	7.489461144953331e-6
91.999700680176	7.247304877359893e-6
93.06868571002403	7.012978232859476e-6
94.1500917476101	6.78622805674998e-6
95.24406311809197	6.5668093795641364e-6
96.35074582360517	6.354485152416719e-6
97.47028756274824	6.149025990908948e-6
98.6028377502948	5.950209927313118e-6
99.74854753713448	5.757822170769848e-6
100.90756983044577	5.571654875238848e-6
102.0800593141027	5.391506914952577e-6
103.2661724693196	5.2171836671300195e-6
104.46606759553488	5.048496801716083e-6
105.67990483153778	4.885264077919291e-6
106.90784617684076	4.727309147327995e-6
108.15005551329956	4.574461363392492e-6
109.40669862698603	4.426555597066963e-6
110.6779432303127	4.283432058412533e-6
111.96395898441686	4.1449361239681466e-6
113.26491752180318	4.010918169703215e-6
114.58099246925003	3.881233409371348e-6
115.91235947098139	3.7557417380906248e-6
117.25919621210943	3.6343075809812365e-6
118.62168244234753	3.516799746697319e-6
119.99999999999997	3.4030912856944058e-6

==> plotsdat/h3_data_1_4.dat <==
30.	0.00006872126712220705
60.	5.08014174593896e-6
90.	1.141914773405972e-6
120.	3.995451263172356e-7

==> plotsdat/h3_data_1_6.dat <==
30.	0.000081257002744195
60.	8.452462553876217e-6
90.	2.3637509771745613e-6
120.	9.746848612657288e-7

==> plotsdat/h3_fit_1_4.dat <==
30.000000000000004	0.00006800105646841007
30.348583209057686	0.00006514414534686909
30.70121675990324	0.00006240726090697518
31.057947715241326	0.00005978536049822384
31.4188236846188	0.000057273613325706695
31.783892830778864	0.000054867391549475014
32.153203876088796	0.000052562261757845206
32.526806109042546	0.00005035397679893299
32.90474939083879	0.0000482384679553679
33.287084162035356	0.00004621183744776975
33.67386144928119	0.00004427035125317358
34.06513287212633	0.00004241043222517332
34.46095064991107	0.00004062865350310678
34.861367608735186	0.00003892173219813891
35.26643718850827	0.00003728652334460942
35.67621345008163	0.00003572001410550232
36.09075108246351	0.00003421931822135797
36.510105410117724	0.00003278167069240294
36.93433240034749	0.00003140442268409696
37.3634886707647	0.000030085036646713114
37.797631496846186	0.000028821081639956945
38.23681881957787	0.000027610228854011108
38.68110925318737	0.00002645024731875428
39.13056209296692	0.000025338999793246202
39.58523732318683	0.00002427443882790768
40.04519562510101	0.000023254602992139054
40.51049838504569	0.000022277613260426192
40.98120770263187	0.00002134166955027712
41.45738639903328	0.00002044504740560851
41.939098025370576	0.00001958609481947262
42.42640687119284	0.000018763229190270227
42.91937797305775	0.00001797493440584129
43.418077123211354	0.000017219758050061083
43.92257087836877	0.00001649630872679482
44.432926568596926	0.00001580325349628019
44.94921230630044	0.000015139315419214778
45.47149699531193	0.000014503271204022876
45.99985034008802	0.000013893948952967166
46.53434285501205	0.000013310226002952495
47.07504587380505	0.000012751026857043301
47.622031559045986	0.0000122153212028837
48.17537291180258	0.000011702122014369261
48.73514378137412	0.000011210483733072693
49.3014188751474	0.000010739500526072862
49.87427376856726	0.000010288304616977158
50.45378491522288	9.856064687062271e-6
51.04002965705134	9.441984343587385e-6
51.63308623465982	9.045300652457644e-6
52.233033797767455	8.665282732534712e-6
52.839952415768906	8.301230409003902e-6
53.45392308842035	7.952472923317279e-6
54.0750277566498	7.6183676973354985e-6
54.70334931349301	7.298299149391436e-6
55.338971615156346	6.991677560094291e-6
55.98197949220843	6.697937985784288e-6
56.632458760901635	6.4165392176361935e-6
57.29049623462501	6.146962784493806e-6
57.95617973549074	5.888711997597923e-6
58.62959810605476	5.641311035448106e-6
59.31084122117376	5.404304067111812e-6
59.999999999999986	5.1772544123657435e-6
60.69716641811532	4.959743737121964e-6
61.402433519806515	4.751371282656349e-6
62.11589543048266	4.551753127219355e-6
62.83764736923761	4.360521478668387e-6
63.56778566155771	4.177323996818782e-6
64.30640775217758	4.001823144264597e-6
65.05361221808508	3.833695564473239e-6
65.80949878167758	3.672631486008013e-6
66.57416832407071	3.518334151780981e-6
67.34772289856238	3.370519272284371e-6
68.13026574425264	3.2289145017933354e-6
68.92190129982208	3.0932589365748264e-6
69.72273521747034	2.963302634178089e-6
70.53287437701654	2.8388061529210925e-6
71.35242690016321	2.7195401107244397e-6
72.181502164927	2.605284762479739e-6
73.02021082023545	2.495829595174109e-6
73.86866480069496	2.3909729400244028e-6
74.7269773415294	2.2905216009068592e-6
75.59526299369234	2.1942904983974464e-6
76.47363763915574	2.1021023287669372e-6
77.36221850637476	2.0137872373027163e-6
78.26112418593385	1.9291825053550606e-6
79.17047464637363	1.8481322505315742e-6
80.09039125020203	1.7704871394872352e-6
81.02099677009136	1.6961041127809377e-6
81.96241540526367	1.6248461212915545e-6
82.91477279806656	1.556581873707883e-6
83.87819605074115	1.4911855946272652e-6
84.85281374238568	1.4285367928170867e-6
85.83875594611547	1.3685200392123036e-6
86.83615424642264	1.311024754239879e-6
87.84514175673755	1.2559450040782975e-6
88.86585313719387	1.203179305476808e-6
89.89842461260088	1.1526304387746953e-6
90.94299399062386	1.1042052687761714e-6
91.999700680176	1.0578145731507855e-6
93.06868571002403	1.0133728780432044e-6
94.1500917476101	9.707983005894753e-7
95.24406311809197	9.300123980496305e-7
96.35074582360517	8.909400232786122e-7
97.47028756274824	8.53509186269293e-7
98.6028377502948	8.176509215124387e-7
99.74854753713448	7.832991609292452e-7
100.90756983044577	7.503906121423284e-7
102.0800593141027	7.188646418608931e-7
103.2661724693196	6.886631641651909e-7
104.46606759553488	6.59730533484474e-7
105.67990483153778	6.320134420712328e-7
106.90784617684076	6.054608217828177e-7
108.15005551329956	5.800237499894987e-7
109.40669862698603	5.556553594355554e-7
110.6779432303127	5.323107518873964e-7
111.96395898441686	5.099469154095123e-7
113.26491752180318	4.885226451159221e-7
114.58099246925003	4.6799846725105745e-7
115.91235947098139	4.483365664602273e-7
117.25919621210943	4.295007161156269e-7
118.62168244234753	4.1145621156957447e-7
119.99999999999997	3.94169806211942e-7

==> plotsdat/h3_fit_1_6.dat <==
30.000000000000004	0.00007984100972050653
30.348583209057686	0.00007694791042336073
30.70121675990324	0.00007415964476462284
31.057947715241326	0.00007147241401821599
31.4188236846188	0.00006888255710777287
31.783892830778864	0.00006638654561879344
32.153203876088796	0.00006398097899154258
32.526806109042546	0.00006166257988813566
32.90474939083879	0.00005942818972750189
33.287084162035356	0.00005727476438214183
33.67386144928119	0.00005519937003081511
34.06513287212633	0.00005319917916151021
34.46095064991107	0.000051271466719249224
34.861367608735186	0.00004941360639348001
35.26643718850827	0.000047623067039996616
35.67621345008163	0.000045897409232515894
36.09075108246351	0.00004423428193920837
36.510105410117724	0.000042631419319659154
36.93433240034749	0.000041086637637891976
37.3634886707647	0.00003959783228725348
37.797631496846186	0.000038162974923102214
38.23681881957787	0.00003678011069939659
38.68110925318737	0.00003544735560541844
39.13056209296692	0.00003416289389900079
39.58523732318683	0.00003292497563276572
40.04519562510101	0.00003173191427000061
40.51049838504569	0.00003058208438692422
40.98120770263187	0.00002947391945821416
41.45738639903328	0.000028405909722776314
41.939098025370576	0.000027376600126850185
42.42640687119284	0.000026384588341647445
42.91937797305775	0.000025428522852822644
43.418077123211354	0.00002450710111917362
43.92257087836877	0.000023619067798062586
44.432926568596926	0.000022763213035140407
44.94921230630044	0.000021938370816044218
45.47149699531193	0.00002114341737782238
45.99985034008802	0.000020377269677922647
46.53434285501205	0.0000196388839186578
47.07504587380505	0.00001892725412513826
47.622031559045986	0.000018241410774734445
48.17537291180258	0.000017580419476201612
48.73514378137412	0.000016943379696667584
49.3014188751474	0.00001632942353474906
49.87427376856726	0.00001573771453812493
50.45378491522288	0.000015167446563955797
51.04002965705134	0.000014617842680597034
51.63308623465982	0.00001408815410910892
52.233033797767455	0.000013577659203122346
52.839952415768906	0.000013085662465669412
53.45392308842035	0.000012611493601640244
54.0750277566498	0.000012154506604574601
54.70334931349301	0.000011714078876544292
55.338971615156346	0.000011289610379927377
55.98197949220843	0.000010880522819918376
56.632458760901635	0.000010486258856660898
57.29049623462501	0.000010106281345929321
57.95617973549074	9.740072607324714e-6
58.62959810605476	9.387133718988465e-6
59.31084122117376	9.046983837872383e-6
59.999999999999986	8.719159544639343e-6
60.69716641811532	8.403214212301965e-6
61.402433519806515	8.098717397739095e-6
62.11589543048266	7.80525425526129e-6
62.83764736923761	7.5224249714259655e-6
63.56778566155771	7.249844220332659e-6
64.30640775217758	6.98714063865597e-6
65.05361221808508	6.733956319701123e-6
65.80949878167758	6.489946325792758e-6
66.57416832407071	6.25477821833279e-6
67.34772289856238	6.0281316048868035e-6
68.13026574425264	5.809697702682275e-6
68.92190129982208	5.5991789179236955e-6
69.72273521747034	5.396288440351522e-6
70.53287437701654	5.200749852492609e-6
71.35242690016321	5.012296753069803e-6
72.181502164927	4.830672394057362e-6
73.02021082023545	4.655629330888296e-6
73.86866480069496	4.486929085336361e-6
74.7269773415294	4.32434182061398e-6
75.59526299369234	4.167646028243236e-6
76.47363763915574	4.016628226273145e-6
77.36221850637476	3.871082668432561e-6
78.26112418593385	3.7308110638218463e-6
79.17047464637363	3.5956223067619004e-6
80.09039125020203	3.4653322164322626e-6
81.02099677009136	3.3397632859436293e-6
81.96241540526367	3.2187444405029157e-6
82.91477279806656	3.102110804341378e-6
83.87819605074115	2.989703476088326e-6
84.85281374238568	2.881369312284237e-6
85.83875594611547	2.776960718738535e-6
86.83615424642264	2.676335449447631e-6
87.84514175673755	2.5793564127993133e-6
88.86585313719387	2.4858914847995193e-6
89.89842461260088	2.395813329066893e-6
90.94299399062386	2.3089992233500475e-6
91.999700680176	2.2253308923310784e-6
93.06868571002403	2.14469434648757e-6
94.1500917476101	2.0669797267935464e-6
95.24406311809197	1.992081155047842e-6
96.35074582360517	1.9198965896258708e-6
97.47028756274824	1.8503276864583998e-6
98.6028377502948	1.7832796650478298e-6
99.74854753713448	1.7186611793394881e-6
100.90756983044577	1.6563841932719891e-6
102.0800593141027	1.5963638608371441e-6
103.2661724693196	1.5385184104859507e-6
104.46606759553488	1.482769033723254e-6
105.67990483153778	1.4290397777392533e-6
106.90784617684076	1.3772574419315796e-6
108.15005551329956	1.3273514781770002e-6
109.40669862698603	1.2792538947167904e-6
110.6779432303127	1.232899163524989e-6
111.96395898441686	1.1882241310331405e-6
113.26491752180318	1.145167932090047e-6
114.58099246925003	1.1036719070392415e-6
115.91235947098139	1.0636795218012286e-6
117.25919621210943	1.0251362908515695e-6
118.62168244234753	9.879897029899721e-7
119.99999999999997	9.52189149799156e-7

==> plotsdat/h4_data_1_4.dat <==
30.	0.00017079903690619958
60.	0.00001394183300629237
90.	3.253897761457125e-6
120.	1.1612213901557311e-6

==> plotsdat/h4_fit_1_4.dat <==
30.000000000000004	0.00017021658814526613
30.348583209057686	0.00016328113097247338
30.70121675990324	0.00015662825828054617
31.057947715241326	0.00015024645619421374
31.4188236846188	0.00014412467996985693
31.783892830778864	0.00013825233488078522
32.153203876088796	0.0001326192578813452
32.526806109042546	0.00012721570001812077
32.90474939083879	0.00012203230955778815
33.287084162035356	0.00011706011580242568
33.67386144928119	0.00011229051356426431
34.06513287212633	0.00010771524827301538
34.46095064991107	0.00010332640168999791
34.861367608735186	0.00009911637820434251
35.26643718850827	0.00009507789168755313
35.67621345008163	0.00009120395288368241
36.09075108246351	0.0000874878573132885
36.510105410117724	0.0000839231736702475
36.93433240034749	0.0000805037326913335
37.3634886707647	0.00007722361647930953
37.797631496846186	0.00007407714826104571
38.23681881957787	0.00007105888256294197
38.68110925318737	0.00006816359578665443
39.13056209296692	0.00006538627716880956
39.58523732318683	0.00006272212010906622
40.04519562510101	0.00006016651385151443
40.51049838504569	0.00005771503550501328
40.98120770263187	0.00005536344238866186
41.45738639903328	0.00005310766468915092
41.939098025370576	0.000050943798417290896
42.42640687119284	0.00004886809865152561
42.91937797305775	0.000046876973056737965
43.418077123211354	0.00004496697566713156
43.92257087836877	0.00004313480092242783
44.432926568596926	0.00004137727794705765
44.94921230630044	0.000039691365062447106
45.47149699531193	0.00003807414452289929
45.99985034008802	0.00003652281746596209
46.53434285501205	0.00003503469906854284
47.07504587380505	0.000033607213900386436
47.622031559045986	0.00003223789146687549
48.17537291180258	0.00003092436193343873
48.73514378137412	0.000029664352024167946
49.3014188751474	0.000028455681087545257
49.87427376856726	0.000027296257322471952
50.45378491522288	0.000026184074158067466
51.04002965705134	0.000025117206780973065
51.63308623465982	0.00002409380880414983
52.233033797767455	0.000023112109071406842
52.839952415768906	0.000022170408592127735
53.45392308842035	0.000021267077600892087
54.0750277566498	0.000020400552736901948
54.70334931349301	0.00001956933433833239
55.338971615156346	0.00001877198384692356
55.98197949220843	0.00001800712131832216
56.632458760901635	0.000017273423033863956
57.29049623462501	0.000016569619209664094
57.95617973549074	0.000015894491799049846
58.62959810605476	0.000015246872384533474
59.31084122117376	0.0000146256401556762
59.999999999999986	0.000014029719969343948
60.69716641811532	0.00001345808048899779
61.402433519806515	0.000012909732399798696
62.11589543048266	0.000012383726696437961
62.83764736923761	0.000011879153040729296
63.56778566155771	0.000011395138186121153
64.30640775217758	0.000010930844466401837
65.05361221808508	0.00001048546834598232
65.80949878167758	0.000010058239029247485
66.57416832407071	9.648417126569452e-6
67.34772289856238	9.255293374673705e-6
68.13026574425264	8.878187409144076e-6
68.92190129982208	8.516446586941746e-6
69.72273521747034	8.169444856900597e-6
70.53287437701654	7.836581676244112e-6
71.35242690016321	7.5172809712488165e-6
72.181502164927	7.210990140254986e-6
73.02021082023545	6.91717909730019e-6
73.86866480069496	6.635339354719289e-6
74.7269773415294	6.364983143124155e-6
75.59526299369234	6.1056425672397e-6
76.47363763915574	5.856868796135002e-6
77.36221850637476	5.618231286448851e-6
78.26112418593385	5.389317037264422e-6
79.17047464637363	5.169729875344284e-6
80.09039125020203	4.959089769488341e-6
81.02099677009136	4.757032172828209e-6
81.96241540526367	4.563207391919726e-6
82.91477279806656	4.377279981541703e-6
83.87819605074115	4.1989281641536355e-6
84.85281374238568	4.027843273007381e-6
85.83875594611547	3.863729217949345e-6
86.83615424642264	3.7063019729884374e-6
87.84514175673755	3.555289084743006e-6
88.86585313719387	3.4104292009161225e-6
89.89842461260088	3.2714716179829675e-6
90.94299399062386	3.1381758473077635e-6
91.999700680176	3.010311198939177e-6
93.06868571002403	2.8876563823639403e-6
94.1500917476101	2.769999123527711e-6
95.24406311809197	2.6571357974604303e-6
96.35074582360517	2.5488710758702316e-6
97.47028756274824	2.4450175890961866e-6
98.6028377502948	2.3453956018347023e-6
99.74854753713448	2.2498327020784313e-6
100.90756983044577	2.15816350272932e-6
102.0800593141027	2.070229355369432e-6
103.2661724693196	1.9858780756940983e-6
104.46606759553488	1.9049636801323099e-6
105.67990483153778	1.8273461331984728e-6
106.90784617684076	1.7528911051382747e-6
108.15005551329956	1.6814697394492895e-6
109.40669862698603	1.6129584298738351e-6
110.6779432303127	1.5472386064783748e-6
111.96395898441686	1.484196530448958e-6
113.26491752180318	1.4237230972477748e-6
114.58099246925003	1.365713647790056e-6
115.91235947098139	1.3100677873145663e-6
117.25919621210943	1.2566892116341445e-6
118.62168244234753	1.20548554046573e-6
119.99999999999997	1.1563681575512898e-6
